Numerical solution of a matrix integral equation arising in Markov Modulated L\'evy processes

Markov-modulated L\'evy processes lead to matrix integral equations of the kind $ A_0 + A_1X+A_2 X^2+A_3(X)=0$ where $A_0$, $A_1$, $A_2$ are given matrix coefficients, while $A_3(X)$ is a nonlinear function, expressed in terms of integrals involving the exponential of the matrix $X$ itself. In this paper we propose some numerical methods for the solution of this class of matrix equations, perform a theoretical convergence analysis and show the effectiveness of the new methods by means of a wide numerical experimentation.

==> nare_ExA_X00.txt <==
1 7.7e-01
2 2.1e-02
3 1.7e-03
4 1.6e-04
5 1.6e-05
6 1.6e-06
7 1.6e-07
8 1.6e-08
9 1.6e-09
10 1.6e-10
11 1.6e-11
12 1.6e-12
13 1.6e-13
14 1.6e-14
15 1.7e-15


==> nare_ExA_X0Db.txt <==
1 1.5e+00
2 2.4e-02
3 2.9e-04
4 3.2e-06
5 4.2e-08
6 5.4e-10
7 7.2e-12
8 9.7e-14
9 1.1e-15


==> sim_ExA_X00.txt <==
1 6.0e-01
2 1.3e-01
3 3.8e-02
4 1.2e-02
5 4.0e-03
6 1.4e-03
7 4.9e-04
8 1.7e-04
9 6.1e-05
10 2.2e-05
11 7.7e-06
12 2.7e-06
13 9.7e-07
14 3.4e-07
15 1.2e-07
16 4.3e-08
17 1.5e-08
18 5.4e-09
19 1.9e-09
20 6.8e-10
21 2.4e-10
22 8.6e-11
23 3.0e-11
24 1.1e-11
25 3.8e-12
26 1.4e-12
27 4.8e-13
28 1.7e-13
29 6.3e-14
30 2.3e-14
31 9.0e-15


==> sim_ExA_X0Db.txt <==
1 1.4e+00
2 3.2e-01
3 5.9e-02
4 1.1e-02
5 2.2e-03
6 4.9e-04
7 1.0e-04
8 2.3e-05
9 4.8e-06
10 1.1e-06
11 2.4e-07
12 5.0e-08
13 1.2e-08
14 2.5e-09
15 5.2e-10
16 1.2e-10
17 2.6e-11
18 5.5e-12
19 1.3e-12
20 2.7e-13
21 5.9e-14
22 1.4e-14
23 5.1e-15


==> sim_ExD_X00.txt <==
1 1.5e+00
2 3.6e-01
3 3.2e-01
4 1.6e-01
5 1.3e-01
6 8.5e-02
7 6.8e-02
8 5.1e-02
9 4.1e-02
10 3.3e-02
11 2.7e-02
12 2.2e-02
13 1.9e-02
14 1.6e-02
15 1.3e-02
16 1.1e-02
17 9.5e-03
18 8.1e-03
19 6.9e-03
20 6.0e-03
21 5.1e-03
22 4.4e-03
23 3.8e-03
24 3.3e-03
25 2.9e-03
26 2.5e-03
27 2.2e-03
28 1.9e-03
29 1.6e-03
30 1.4e-03
31 1.2e-03
32 1.1e-03
33 9.5e-04
34 8.3e-04
35 7.2e-04
36 6.3e-04
37 5.5e-04
38 4.8e-04
39 4.2e-04
40 3.7e-04
41 3.2e-04
42 2.8e-04
43 2.4e-04
44 2.1e-04
45 1.9e-04
46 1.6e-04
47 1.4e-04
48 1.2e-04
49 1.1e-04
50 9.5e-05
51 8.3e-05
52 7.3e-05
53 6.4e-05
54 5.6e-05
55 4.9e-05
56 4.2e-05
57 3.7e-05
58 3.2e-05
59 2.8e-05
60 2.5e-05
61 2.2e-05
62 1.9e-05
63 1.7e-05
64 1.5e-05
65 1.3e-05
66 1.1e-05
67 9.7e-06
68 8.5e-06
69 7.4e-06
70 6.5e-06
71 5.7e-06
72 5.0e-06
73 4.3e-06
74 3.8e-06
75 3.3e-06
76 2.9e-06
77 2.5e-06
78 2.2e-06
79 1.9e-06
80 1.7e-06
81 1.5e-06
82 1.3e-06
83 1.1e-06
84 9.9e-07
85 8.7e-07
86 7.6e-07
87 6.6e-07
88 5.8e-07
89 5.1e-07
90 4.4e-07
91 3.9e-07
92 3.4e-07
93 3.0e-07
94 2.6e-07
95 2.3e-07
96 2.0e-07
97 1.7e-07
98 1.5e-07
99 1.3e-07
100 1.2e-07
101 1.0e-07
102 8.9e-08
103 7.8e-08
104 6.8e-08
105 5.9e-08
106 5.2e-08
107 4.5e-08
108 4.0e-08
109 3.5e-08
110 3.0e-08
111 2.7e-08
112 2.3e-08
113 2.0e-08
114 1.8e-08
115 1.6e-08
116 1.4e-08
117 1.2e-08
118 1.0e-08
119 9.1e-09
120 8.0e-09
121 7.0e-09
122 6.1e-09
123 5.3e-09
124 4.7e-09
125 4.1e-09
126 3.6e-09
127 3.1e-09
128 2.7e-09
129 2.4e-09
130 2.1e-09
131 1.8e-09
132 1.6e-09
133 1.4e-09
134 1.2e-09
135 1.1e-09
136 9.3e-10
137 8.1e-10
138 7.1e-10
139 6.2e-10
140 5.4e-10
141 4.8e-10
142 4.2e-10
143 3.6e-10
144 3.2e-10
145 2.8e-10
146 2.4e-10
147 2.1e-10
148 1.9e-10
149 1.6e-10
150 1.4e-10
151 1.2e-10
152 1.1e-10
153 9.5e-11
154 8.3e-11
155 7.3e-11
156 6.4e-11
157 5.6e-11
158 4.9e-11
159 4.3e-11
160 3.7e-11
161 3.3e-11
162 2.8e-11
163 2.5e-11
164 2.2e-11
165 1.9e-11
166 1.7e-11
167 1.5e-11
168 1.3e-11
169 1.1e-11
170 9.7e-12
171 8.5e-12
172 7.5e-12
173 6.5e-12
174 5.7e-12
175 5.0e-12
176 4.4e-12
177 3.8e-12
178 3.3e-12
179 2.9e-12
180 2.5e-12
181 2.2e-12
182 1.9e-12
183 1.7e-12
184 1.5e-12
185 1.3e-12
186 1.1e-12
187 9.9e-13
188 8.8e-13
189 7.6e-13
190 6.7e-13
191 5.8e-13
192 5.1e-13
193 4.4e-13
194 3.9e-13
195 3.4e-13
196 3.0e-13
197 2.6e-13
198 2.3e-13
199 2.0e-13
200 1.7e-13
201 1.5e-13
202 1.3e-13
203 1.2e-13
204 1.0e-13
205 8.7e-14
206 8.0e-14
207 7.0e-14
208 5.4e-14
209 5.2e-14
210 4.5e-14
211 3.6e-14
212 3.4e-14
213 2.9e-14
214 2.8e-14
215 2.4e-14
216 2.0e-14
217 2.5e-14
218 1.5e-14
219 1.5e-14
220 1.0e-14
221 9.9e-15


==> sim_ExD_X0Db.txt <==
1 5.7e+00
2 7.2e-01
3 3.5e-01
4 4.9e-02
5 2.7e-02
6 8.0e-03
7 3.2e-03
8 1.2e-03
9 4.6e-04
10 1.8e-04
11 7.5e-05
12 3.0e-05
13 1.3e-05
14 5.2e-06
15 2.2e-06
16 9.0e-07
17 3.7e-07
18 1.6e-07
19 6.5e-08
20 2.7e-08
21 1.1e-08
22 4.7e-09
23 2.0e-09
24 8.2e-10
25 3.4e-10
26 1.4e-10
27 6.0e-11
28 2.5e-11
29 1.0e-11
30 4.4e-12
31 1.8e-12
32 7.6e-13
33 3.2e-13
34 1.3e-13
35 5.7e-14
36 2.1e-14
37 1.2e-14
38 5.2e-15


==> uqmeCR_ExA_X00.txt <==
1 9.7e-01
2 2.7e-02
3 2.1e-03
4 2.1e-04
5 2.1e-05
6 2.1e-06
7 2.1e-07
8 2.1e-08
9 2.1e-09
10 2.1e-10
11 2.1e-11
12 2.1e-12
13 2.1e-13
14 2.1e-14
15 2.0e-15


==> uqmeCR_ExA_X0I.txt <==
1 1.9e+00
2 3.2e-02
3 3.8e-04
4 4.3e-06
5 5.6e-08
6 7.1e-10
7 9.6e-12
8 1.3e-13
9 1.8e-15


==> uqmeCR_ExD_X00.txt <==
1 9.1e-01
2 3.1e-01
3 9.3e-02
4 4.9e-02
5 2.6e-02
6 1.5e-02
7 9.1e-03
8 5.6e-03
9 3.5e-03
10 2.2e-03
11 1.4e-03
12 9.0e-04
13 5.8e-04
14 3.7e-04
15 2.4e-04
16 1.5e-04
17 9.7e-05
18 6.2e-05
19 4.0e-05
20 2.6e-05
21 1.7e-05
22 1.1e-05
23 6.8e-06
24 4.4e-06
25 2.8e-06
26 1.8e-06
27 1.2e-06
28 7.4e-07
29 4.8e-07
30 3.1e-07
31 2.0e-07
32 1.3e-07
33 8.1e-08
34 5.2e-08
35 3.3e-08
36 2.1e-08
37 1.4e-08
38 8.8e-09
39 5.7e-09
40 3.6e-09
41 2.3e-09
42 1.5e-09
43 9.6e-10
44 6.2e-10
45 4.0e-10
46 2.5e-10
47 1.6e-10
48 1.0e-10
49 6.7e-11
50 4.3e-11
51 2.8e-11
52 1.8e-11
53 1.1e-11
54 7.3e-12
55 4.7e-12
56 3.0e-12
57 1.9e-12
58 1.2e-12
59 8.0e-13
60 5.2e-13
61 3.3e-13
62 2.1e-13
63 1.4e-13
64 8.7e-14
65 5.7e-14
66 3.5e-14
67 2.3e-14
68 1.4e-14
69 9.2e-15


==> uqmeCR_ExD_X0I.txt <==
1 1.8e+00
2 7.5e-02
3 7.2e-03
4 3.1e-04
5 2.5e-05
6 1.4e-06
7 1.4e-07
8 1.8e-08
9 2.4e-09
10 3.1e-10
11 4.4e-11
12 6.0e-12
13 8.2e-13
14 1.1e-13
15 1.5e-14
16 2.3e-15


==> uqmeUbased_ExA_X00.txt <==
1 7.7e-01
2 1.6e-01
3 4.6e-02
4 1.4e-02
5 4.8e-03
6 1.6e-03
7 5.5e-04
8 1.9e-04
9 6.6e-05
10 2.3e-05
11 7.9e-06
12 2.7e-06
13 9.5e-07
14 3.3e-07
15 1.1e-07
16 3.9e-08
17 1.4e-08
18 4.7e-09
19 1.6e-09
20 5.7e-10
21 2.0e-10
22 6.8e-11
23 2.4e-11
24 8.2e-12
25 2.8e-12
26 9.8e-13
27 3.4e-13
28 1.2e-13
29 4.1e-14
30 1.4e-14
31 5.2e-15


==> uqmeUbased_ExA_X00_t01.txt <==
1 5.4e-01
2 1.8e-01
3 8.8e-02
4 5.2e-02
5 3.4e-02
6 2.3e-02
7 1.7e-02
8 1.3e-02
9 9.6e-03
10 7.4e-03
11 5.9e-03
12 4.7e-03
13 3.8e-03
14 3.1e-03
15 2.5e-03
16 2.1e-03
17 1.7e-03
18 1.4e-03
19 1.2e-03
20 9.7e-04
21 8.1e-04
22 6.8e-04
23 5.7e-04
24 4.8e-04
25 4.0e-04
26 3.4e-04
27 2.8e-04
28 2.4e-04
29 2.0e-04
30 1.7e-04
31 1.4e-04
32 1.2e-04
33 1.0e-04
34 8.8e-05
35 7.4e-05
36 6.3e-05
37 5.3e-05
38 4.5e-05
39 3.8e-05
40 3.3e-05
41 2.8e-05
42 2.3e-05
43 2.0e-05
44 1.7e-05
45 1.4e-05
46 1.2e-05
47 1.0e-05
48 8.8e-06
49 7.5e-06
50 6.4e-06
51 5.4e-06
52 4.6e-06
53 3.9e-06
54 3.3e-06
55 2.8e-06
56 2.4e-06
57 2.0e-06
58 1.7e-06
59 1.5e-06
60 1.2e-06
61 1.1e-06
62 9.0e-07
63 7.7e-07
64 6.5e-07
65 5.5e-07
66 4.7e-07
67 4.0e-07
68 3.4e-07
69 2.9e-07
70 2.5e-07
71 2.1e-07
72 1.8e-07
73 1.5e-07
74 1.3e-07
75 1.1e-07
76 9.3e-08
77 7.9e-08
78 6.7e-08
79 5.7e-08
80 4.8e-08
81 4.1e-08
82 3.5e-08
83 3.0e-08
84 2.5e-08
85 2.1e-08
86 1.8e-08
87 1.6e-08
88 1.3e-08
89 1.1e-08
90 9.5e-09
91 8.1e-09
92 6.9e-09
93 5.9e-09
94 5.0e-09
95 4.2e-09
96 3.6e-09
97 3.1e-09
98 2.6e-09
99 2.2e-09
100 1.9e-09
101 1.6e-09
102 1.4e-09
103 1.2e-09
104 9.8e-10
105 8.3e-10
106 7.1e-10
107 6.0e-10
108 5.1e-10
109 4.3e-10
110 3.7e-10
111 3.1e-10
112 2.7e-10
113 2.3e-10
114 1.9e-10
115 1.6e-10
116 1.4e-10
117 1.2e-10
118 1.0e-10
119 8.6e-11
120 7.3e-11
121 6.2e-11
122 5.3e-11
123 4.5e-11
124 3.8e-11
125 3.2e-11
126 2.7e-11
127 2.3e-11
128 2.0e-11
129 1.7e-11
130 1.4e-11
131 1.2e-11
132 1.0e-11
133 8.8e-12
134 7.5e-12
135 6.4e-12
136 5.4e-12
137 4.6e-12
138 3.9e-12
139 3.3e-12
140 2.8e-12
141 2.4e-12
142 2.0e-12
143 1.7e-12
144 1.5e-12
145 1.3e-12
146 1.1e-12
147 9.0e-13
148 7.7e-13
149 6.5e-13
150 5.6e-13
151 4.7e-13
152 4.0e-13
153 3.4e-13
154 2.9e-13
155 2.5e-13
156 2.1e-13
157 1.8e-13
158 1.5e-13
159 1.3e-13
160 1.1e-13
161 9.3e-14
162 7.9e-14
163 6.7e-14
164 5.7e-14
165 4.9e-14
166 4.1e-14
167 3.5e-14
168 3.0e-14
169 2.6e-14
170 2.2e-14
171 1.9e-14
172 1.6e-14
173 1.3e-14
174 1.1e-14
175 9.7e-15


==> uqmeUbased_ExA_X00_t02.txt <==
1 5.8e-01
2 1.9e-01
3 8.8e-02
4 4.9e-02
5 3.0e-02
6 1.9e-02
7 1.3e-02
8 9.0e-03
9 6.3e-03
10 4.4e-03
11 3.2e-03
12 2.3e-03
13 1.7e-03
14 1.2e-03
15 8.8e-04
16 6.4e-04
17 4.7e-04
18 3.5e-04
19 2.6e-04
20 1.9e-04
21 1.4e-04
22 1.0e-04
23 7.7e-05
24 5.7e-05
25 4.2e-05
26 3.1e-05
27 2.3e-05
28 1.7e-05
29 1.3e-05
30 9.6e-06
31 7.1e-06
32 5.3e-06
33 3.9e-06
34 2.9e-06
35 2.2e-06
36 1.6e-06
37 1.2e-06
38 8.9e-07
39 6.6e-07
40 4.9e-07
41 3.6e-07
42 2.7e-07
43 2.0e-07
44 1.5e-07
45 1.1e-07
46 8.2e-08
47 6.1e-08
48 4.5e-08
49 3.4e-08
50 2.5e-08
51 1.9e-08
52 1.4e-08
53 1.0e-08
54 7.6e-09
55 5.7e-09
56 4.2e-09
57 3.1e-09
58 2.3e-09
59 1.7e-09
60 1.3e-09
61 9.5e-10
62 7.1e-10
63 5.3e-10
64 3.9e-10
65 2.9e-10
66 2.2e-10
67 1.6e-10
68 1.2e-10
69 8.8e-11
70 6.6e-11
71 4.9e-11
72 3.6e-11
73 2.7e-11
74 2.0e-11
75 1.5e-11
76 1.1e-11
77 8.2e-12
78 6.1e-12
79 4.5e-12
80 3.4e-12
81 2.5e-12
82 1.9e-12
83 1.4e-12
84 1.0e-12
85 7.6e-13
86 5.6e-13
87 4.2e-13
88 3.1e-13
89 2.3e-13
90 1.7e-13
91 1.3e-13
92 9.5e-14
93 7.1e-14
94 5.3e-14
95 3.9e-14
96 2.9e-14
97 2.2e-14
98 1.6e-14
99 1.2e-14
100 8.8e-15


==> uqmeUbased_ExA_X0I.txt <==
1 1.9e+00
2 4.3e-01
3 7.7e-02
4 1.4e-02
5 2.8e-03
6 5.8e-04
7 1.2e-04
8 2.7e-05
9 5.9e-06
10 1.2e-06
11 2.6e-07
12 5.7e-08
13 1.1e-08
14 2.6e-09
15 5.5e-10
16 1.2e-10
17 2.6e-11
18 5.1e-12
19 1.2e-12
20 2.5e-13
21 5.3e-14
22 1.2e-14
23 2.6e-15


==> uqmeUbased_ExA_X0I_t01.txt <==
1 3.3e-02
2 2.7e-02
3 2.2e-02
4 1.7e-02
5 1.3e-02
6 9.7e-03
7 7.2e-03
8 5.4e-03
9 4.0e-03
10 2.9e-03
11 2.1e-03
12 1.6e-03
13 1.3e-03
14 1.0e-03
15 8.0e-04
16 6.2e-04
17 4.8e-04
18 3.7e-04
19 2.9e-04
20 2.3e-04
21 1.8e-04
22 1.4e-04
23 1.1e-04
24 8.5e-05
25 6.5e-05
26 5.0e-05
27 4.0e-05
28 3.1e-05
29 2.4e-05
30 1.8e-05
31 1.4e-05
32 1.1e-05
33 8.6e-06
34 6.8e-06
35 5.4e-06
36 4.2e-06
37 3.2e-06
38 2.5e-06
39 1.9e-06
40 1.5e-06
41 1.2e-06
42 9.3e-07
43 7.3e-07
44 5.7e-07
45 4.4e-07
46 3.4e-07
47 2.6e-07
48 2.0e-07
49 1.6e-07
50 1.3e-07
51 1.0e-07
52 7.9e-08
53 6.1e-08
54 4.6e-08
55 3.5e-08
56 2.8e-08
57 2.2e-08
58 1.8e-08
59 1.4e-08
60 1.1e-08
61 8.4e-09
62 6.4e-09
63 4.8e-09
64 3.8e-09
65 3.1e-09
66 2.4e-09
67 1.9e-09
68 1.5e-09
69 1.2e-09
70 8.8e-10
71 6.7e-10
72 5.3e-10
73 4.2e-10
74 3.4e-10
75 2.7e-10
76 2.1e-10
77 1.6e-10
78 1.2e-10
79 9.2e-11
80 7.3e-11
81 5.9e-11
82 4.6e-11
83 3.7e-11
84 2.8e-11
85 2.2e-11
86 1.7e-11
87 1.3e-11
88 1.0e-11
89 8.1e-12
90 6.4e-12
91 5.0e-12
92 3.9e-12
93 3.0e-12
94 2.3e-12
95 1.7e-12
96 1.4e-12
97 1.1e-12
98 8.8e-13
99 6.9e-13
100 5.4e-13
101 4.2e-13
102 3.2e-13
103 2.4e-13
104 1.9e-13
105 1.5e-13
106 1.2e-13
107 9.6e-14
108 7.5e-14
109 5.7e-14
110 4.4e-14
111 3.3e-14
112 2.7e-14
113 2.1e-14
114 1.7e-14
115 1.3e-14
116 1.0e-14
117 8.2e-15


==> uqmeUbased_ExA_X0I_t02.txt <==
1 1.1e-01
2 7.5e-02
3 4.6e-02
4 2.7e-02
5 1.5e-02
6 8.7e-03
7 5.3e-03
8 3.5e-03
9 2.2e-03
10 1.4e-03
11 8.9e-04
12 5.7e-04
13 3.6e-04
14 2.2e-04
15 1.4e-04
16 8.5e-05
17 5.3e-05
18 3.5e-05
19 2.2e-05
20 1.4e-05
21 8.3e-06
22 5.5e-06
23 3.6e-06
24 2.2e-06
25 1.3e-06
26 8.8e-07
27 5.7e-07
28 3.6e-07
29 2.2e-07
30 1.4e-07
31 9.2e-08
32 5.9e-08
33 3.6e-08
34 2.2e-08
35 1.5e-08
36 9.5e-09
37 5.8e-09
38 3.6e-09
39 2.4e-09
40 1.5e-09
41 9.5e-10
42 5.7e-10
43 3.8e-10
44 2.5e-10
45 1.5e-10
46 9.3e-11
47 6.1e-11
48 4.0e-11
49 2.5e-11
50 1.5e-11
51 9.7e-12
52 6.4e-12
53 4.0e-12
54 2.5e-12
55 1.5e-12
56 1.0e-12
57 6.5e-13
58 4.0e-13
59 2.5e-13
60 1.6e-13
61 1.1e-13
62 6.5e-14
63 3.9e-14
64 2.6e-14
65 1.7e-14
66 1.1e-14
67 6.6e-15


==> uqmeUbased_ExD_X00.txt <==
1 6.8e-01
2 1.6e-01
3 1.1e-01
4 8.7e-02
5 6.9e-02
6 5.6e-02
7 4.6e-02
8 3.8e-02
9 3.2e-02
10 2.7e-02
11 2.3e-02
12 2.0e-02
13 1.8e-02
14 1.5e-02
15 1.4e-02
16 1.2e-02
17 1.1e-02
18 9.9e-03
19 8.9e-03
20 8.1e-03
21 7.3e-03
22 6.7e-03
23 6.1e-03
24 5.6e-03
25 5.2e-03
26 4.8e-03
27 4.4e-03
28 4.1e-03
29 3.8e-03
30 3.5e-03
31 3.3e-03
32 3.0e-03
33 2.8e-03
34 2.6e-03
35 2.5e-03
36 2.3e-03
37 2.2e-03
38 2.0e-03
39 1.9e-03
40 1.8e-03
41 1.7e-03
42 1.6e-03
43 1.5e-03
44 1.4e-03
45 1.3e-03
46 1.2e-03
47 1.2e-03
48 1.1e-03
49 1.0e-03
50 9.7e-04
51 9.2e-04
52 8.6e-04
53 8.2e-04
54 7.7e-04
55 7.3e-04
56 6.9e-04
57 6.5e-04
58 6.2e-04
59 5.8e-04
60 5.5e-04
61 5.2e-04
62 5.0e-04
63 4.7e-04
64 4.5e-04
65 4.2e-04
66 4.0e-04
67 3.8e-04
68 3.6e-04
69 3.4e-04
70 3.2e-04
71 3.1e-04
72 2.9e-04
73 2.8e-04
74 2.6e-04
75 2.5e-04
76 2.4e-04
77 2.2e-04
78 2.1e-04
79 2.0e-04
80 1.9e-04
81 1.8e-04
82 1.7e-04
83 1.6e-04
84 1.6e-04
85 1.5e-04
86 1.4e-04
87 1.3e-04
88 1.3e-04
89 1.2e-04
90 1.1e-04
91 1.1e-04
92 1.0e-04
93 9.8e-05
94 9.3e-05
95 8.8e-05
96 8.4e-05
97 8.0e-05
98 7.6e-05
99 7.2e-05
100 6.8e-05
101 6.5e-05
102 6.2e-05
103 5.9e-05
104 5.6e-05
105 5.3e-05
106 5.0e-05
107 4.8e-05
108 4.6e-05
109 4.3e-05
110 4.1e-05
111 3.9e-05
112 3.7e-05
113 3.5e-05
114 3.4e-05
115 3.2e-05
116 3.0e-05
117 2.9e-05
118 2.7e-05
119 2.6e-05
120 2.5e-05
121 2.4e-05
122 2.2e-05
123 2.1e-05
124 2.0e-05
125 1.9e-05
126 1.8e-05
127 1.7e-05
128 1.7e-05
129 1.6e-05
130 1.5e-05
131 1.4e-05
132 1.4e-05
133 1.3e-05
134 1.2e-05
135 1.2e-05
136 1.1e-05
137 1.1e-05
138 1.0e-05
139 9.5e-06
140 9.0e-06
141 8.6e-06
142 8.2e-06
143 7.8e-06
144 7.4e-06
145 7.0e-06
146 6.7e-06
147 6.4e-06
148 6.0e-06
149 5.7e-06
150 5.5e-06
151 5.2e-06
152 4.9e-06
153 4.7e-06
154 4.5e-06
155 4.2e-06
156 4.0e-06
157 3.8e-06
158 3.6e-06
159 3.5e-06
160 3.3e-06
161 3.1e-06
162 3.0e-06
163 2.8e-06
164 2.7e-06
165 2.6e-06
166 2.4e-06
167 2.3e-06
168 2.2e-06
169 2.1e-06
170 2.0e-06
171 1.9e-06
172 1.8e-06
173 1.7e-06
174 1.6e-06
175 1.5e-06
176 1.5e-06
177 1.4e-06
178 1.3e-06
179 1.3e-06
180 1.2e-06
181 1.1e-06
182 1.1e-06
183 1.0e-06
184 9.8e-07
185 9.4e-07
186 8.9e-07
187 8.5e-07
188 8.0e-07
189 7.7e-07
190 7.3e-07
191 6.9e-07
192 6.6e-07
193 6.3e-07
194 5.9e-07
195 5.7e-07
196 5.4e-07
197 5.1e-07
198 4.9e-07
199 4.6e-07
200 4.4e-07
201 4.2e-07
202 4.0e-07
203 3.8e-07
204 3.6e-07
205 3.4e-07
206 3.2e-07
207 3.1e-07
208 2.9e-07
209 2.8e-07
210 2.7e-07
211 2.5e-07
212 2.4e-07
213 2.3e-07
214 2.2e-07
215 2.1e-07
216 2.0e-07
217 1.9e-07
218 1.8e-07
219 1.7e-07
220 1.6e-07
221 1.5e-07
222 1.5e-07
223 1.4e-07
224 1.3e-07
225 1.2e-07
226 1.2e-07
227 1.1e-07
228 1.1e-07
229 1.0e-07
230 9.7e-08
231 9.2e-08
232 8.8e-08
233 8.3e-08
234 7.9e-08
235 7.5e-08
236 7.2e-08
237 6.8e-08
238 6.5e-08
239 6.2e-08
240 5.9e-08
241 5.6e-08
242 5.3e-08
243 5.0e-08
244 4.8e-08
245 4.6e-08
246 4.3e-08
247 4.1e-08
248 3.9e-08
249 3.7e-08
250 3.5e-08
251 3.4e-08
252 3.2e-08
253 3.0e-08
254 2.9e-08
255 2.8e-08
256 2.6e-08
257 2.5e-08
258 2.4e-08
259 2.3e-08
260 2.1e-08
261 2.0e-08
262 1.9e-08
263 1.8e-08
264 1.7e-08
265 1.7e-08
266 1.6e-08
267 1.5e-08
268 1.4e-08
269 1.4e-08
270 1.3e-08
271 1.2e-08
272 1.2e-08
273 1.1e-08
274 1.1e-08
275 1.0e-08
276 9.6e-09
277 9.1e-09
278 8.6e-09
279 8.2e-09
280 7.8e-09
281 7.4e-09
282 7.1e-09
283 6.7e-09
284 6.4e-09
285 6.1e-09
286 5.8e-09
287 5.5e-09
288 5.2e-09
289 5.0e-09
290 4.7e-09
291 4.5e-09
292 4.3e-09
293 4.1e-09
294 3.9e-09
295 3.7e-09
296 3.5e-09
297 3.3e-09
298 3.2e-09
299 3.0e-09
300 2.9e-09
301 2.7e-09
302 2.6e-09
303 2.5e-09
304 2.3e-09
305 2.2e-09
306 2.1e-09
307 2.0e-09
308 1.9e-09
309 1.8e-09
310 1.7e-09
311 1.6e-09
312 1.6e-09
313 1.5e-09
314 1.4e-09
315 1.3e-09
316 1.3e-09
317 1.2e-09
318 1.2e-09
319 1.1e-09
320 1.0e-09
321 9.9e-10
322 9.4e-10
323 9.0e-10
324 8.5e-10
325 8.1e-10
326 7.7e-10
327 7.3e-10
328 7.0e-10
329 6.6e-10
330 6.3e-10
331 6.0e-10
332 5.7e-10
333 5.4e-10
334 5.1e-10
335 4.9e-10
336 4.7e-10
337 4.4e-10
338 4.2e-10
339 4.0e-10
340 3.8e-10
341 3.6e-10
342 3.4e-10
343 3.3e-10
344 3.1e-10
345 3.0e-10
346 2.8e-10
347 2.7e-10
348 2.5e-10
349 2.4e-10
350 2.3e-10
351 2.2e-10
352 2.1e-10
353 2.0e-10
354 1.9e-10
355 1.8e-10
356 1.7e-10
357 1.6e-10
358 1.5e-10
359 1.5e-10
360 1.4e-10
361 1.3e-10
362 1.3e-10
363 1.2e-10
364 1.1e-10
365 1.1e-10
366 1.0e-10
367 9.8e-11
368 9.3e-11
369 8.8e-11
370 8.4e-11
371 8.0e-11
372 7.6e-11
373 7.2e-11
374 6.9e-11
375 6.5e-11
376 6.2e-11
377 5.9e-11
378 5.6e-11
379 5.3e-11
380 5.1e-11
381 4.8e-11
382 4.6e-11
383 4.4e-11
384 4.1e-11
385 3.9e-11
386 3.7e-11
387 3.6e-11
388 3.4e-11
389 3.2e-11
390 3.1e-11
391 2.9e-11
392 2.8e-11
393 2.6e-11
394 2.5e-11
395 2.4e-11
396 2.3e-11
397 2.2e-11
398 2.0e-11
399 1.9e-11
400 1.9e-11
401 1.8e-11
402 1.7e-11
403 1.6e-11
404 1.5e-11
405 1.4e-11
406 1.4e-11
407 1.3e-11
408 1.2e-11
409 1.2e-11
410 1.1e-11
411 1.1e-11
412 1.0e-11
413 9.6e-12
414 9.1e-12
415 8.7e-12
416 8.3e-12
417 7.9e-12
418 7.5e-12
419 7.1e-12
420 6.8e-12
421 6.4e-12
422 6.1e-12
423 5.8e-12
424 5.5e-12
425 5.3e-12
426 5.0e-12
427 4.8e-12
428 4.5e-12
429 4.3e-12
430 4.1e-12
431 3.9e-12
432 3.7e-12
433 3.5e-12
434 3.3e-12
435 3.2e-12
436 3.0e-12
437 2.9e-12
438 2.7e-12
439 2.6e-12
440 2.5e-12
441 2.3e-12
442 2.2e-12
443 2.1e-12
444 2.0e-12
445 1.9e-12
446 1.8e-12
447 1.7e-12
448 1.6e-12
449 1.6e-12
450 1.5e-12
451 1.4e-12
452 1.3e-12
453 1.3e-12
454 1.2e-12
455 1.2e-12
456 1.1e-12
457 1.0e-12
458 1.0e-12
459 9.5e-13
460 9.0e-13
461 8.6e-13
462 8.2e-13
463 7.8e-13
464 7.4e-13
465 7.0e-13
466 6.7e-13
467 6.3e-13
468 6.0e-13
469 5.7e-13
470 5.4e-13
471 5.2e-13
472 4.9e-13
473 4.7e-13
474 4.5e-13
475 4.2e-13
476 4.0e-13
477 3.8e-13
478 3.6e-13
479 3.5e-13
480 3.3e-13
481 3.1e-13
482 3.0e-13
483 2.8e-13
484 2.7e-13
485 2.6e-13
486 2.4e-13
487 2.3e-13
488 2.2e-13
489 2.1e-13
490 2.0e-13
491 1.9e-13
492 1.8e-13
493 1.7e-13
494 1.6e-13
495 1.5e-13
496 1.5e-13
497 1.4e-13
498 1.3e-13
499 1.3e-13
500 1.2e-13
501 1.1e-13
502 1.1e-13
503 1.0e-13
504 9.8e-14
505 9.3e-14
506 8.9e-14
507 8.5e-14
508 8.0e-14
509 7.6e-14
510 7.3e-14
511 6.9e-14
512 6.5e-14
513 6.2e-14
514 5.9e-14
515 5.6e-14
516 5.4e-14
517 5.1e-14
518 4.8e-14
519 4.6e-14
520 4.4e-14
521 4.2e-14
522 4.0e-14
523 3.8e-14
524 3.6e-14
525 3.4e-14
526 3.3e-14
527 3.1e-14
528 2.9e-14
529 2.8e-14
530 2.6e-14
531 2.5e-14
532 2.4e-14
533 2.3e-14
534 2.2e-14
535 2.1e-14
536 1.9e-14
537 1.9e-14
538 1.8e-14
539 1.7e-14
540 1.6e-14
541 1.5e-14
542 1.4e-14
543 1.4e-14
544 1.3e-14
545 1.3e-14
546 1.2e-14
547 1.1e-14
548 1.1e-14
549 1.0e-14
550 9.7e-15


==> uqmeUbased_ExD_X0I.txt <==
1 2.0e+00
2 2.8e-01
3 1.2e-01
4 4.8e-02
5 1.8e-02
6 7.2e-03
7 3.6e-03
8 1.9e-03
9 9.8e-04
10 5.0e-04
11 2.5e-04
12 1.3e-04
13 6.4e-05
14 3.2e-05
15 1.6e-05
16 8.0e-06
17 4.0e-06
18 2.0e-06
19 1.0e-06
20 5.0e-07
21 2.5e-07
22 1.3e-07
23 6.3e-08
24 3.1e-08
25 1.6e-08
26 7.8e-09
27 3.9e-09
28 2.0e-09
29 9.8e-10
30 4.9e-10
31 2.4e-10
32 1.2e-10
33 6.1e-11
34 3.1e-11
35 1.5e-11
36 7.6e-12
37 3.8e-12
38 1.9e-12
39 9.5e-13
40 4.8e-13
41 2.4e-13
42 1.2e-13
43 5.9e-14
44 3.0e-14
45 1.5e-14
46 7.2e-15

